The tale of the tail -- disentangling the high transverse velocity stars in Gaia DR2

Although the stellar halo accounts for just ~1% of the total stellar mass of the Milky Way, the kinematics of halo stars encode valuable information about the origins and evolution of our Galaxy. It has been shown that the high transverse velocity stars in Gaia DR2 reveal a double sequence in the Hertzsprung-Russell (HR) diagram, indicating a bifurcation in the local stellar halo within 1 kpc. We fit these stars by updating the popular Besan\c{c}on/Galaxia model, incorporating the latest observational results for the stellar halo and an improved kinematic description for the thick-disk from Sch\"onrich & Binney (2012). We are able to obtain a good match to the Gaia data and provide new constraints on the properties of the Galactic disc and stellar halo. In particular, we show that the kinematically defined thick disc contribution to this high velocity tail is ~13%. We look in greater detail using chemistry from LAMOST DR5, identifying a population of retrograde stars with thick-disc chemistry. Our thick disc kinematic model cannot account for this population and so we conclude there is likely to be a contribution from heated or accreted stars in the Solar Neighbourhood. We also investigate proposed dynamical substructures in this sample, concluding that they are probably due to resonant orbits rather than accreted populations. Finally we provide new insights on the nature of the two sequences and their relation with past accretion events and the primordial Galactic disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> some_references.txt <==
\begin{thebibliography}{99}

\bibitem[\protect\citeauthoryear{Antoja et al.}{2010}]{antoja2010}
Antoja, T., Figueras, F., Torra, J., Valenzuela, O., Pichardo, B. 2010, Lecture Notes and Essays in Astrophysics, 4, 13

\bibitem[\protect\citeauthoryear{Antoja et al.}{2012}]{antoja2012}
Antoja, T., Bienayme, O., Bland-Hawthorn, J., et al. 2012, MNRAS, 426, 1

\bibitem[\protect\citeauthoryear{Astraatmadja \& Bailer-Jones}{2012}]{astraat}
Astraatmadja, T. \& Bailer-Jone, C., 2016, ApJ, 833, 119


\bibitem[\protect\citeauthoryear{Battaglia et al.}{2017}]{battaglia}
Battaglia, G. North P., et al., arXiv:1710.01320, \textit{accpet for A\&A} 

\bibitem[\protect\citeauthoryear{Bensby et al.}{2007}]{bensby}
Bensby, T., Oey, M., Feltzing, S. \& Gustafsson, B. 2007, ApJ, 655, 89

\bibitem[\protect\citeauthoryear{Binney \& Tremaine}{2009}]{binney}
Binney, J. \& Tremanine, S., 2009, \textit{Galactic Dynamics}, 2nd Edition, Princeton Series in Astrophysics

\bibitem[\protect\citeauthoryear{de Bruijne}{2012}]{brui}
de Bruijne, J., 2012, Ap\&SS, 341, 31D

\bibitem[\protect\citeauthoryear{de Bruijne, Rygl \& Antoja}{2014}]{brui2}
de Bruijne, J., Rygl, K., Antoja, T., 2014, EAS, 67, 23 D

\bibitem[\protect\citeauthoryear{Deason, Belokurov \& Evans}{2011}]{deason}
Deason, A., Belokurov, V., Evans, N., 2011, MNRAS, 411, 1480
\bibitem[\protect\citeauthoryear{Dehen}{1998}]{dehen}
Dehnen, W., 1998, AJ, 115, 2384
\bibitem[\protect\citeauthoryear{Eggen, Lynden-Bell \& Sandage}{1962}]{eggen}
Eggen, O.J., Lynden-Bell, D., Sandage. A.R., 1962, ApJ, 136, 748

\bibitem[\protect\citeauthoryear{Famaey et al. }{2005}]{famaey}
Famaey, B., Jorissen, A., Luri, X., et al. 2005, A\&A, 430, 165

\bibitem[\protect\citeauthoryear{Foreman-Mackey et al.}{2013}]{foreman}
Foreman-Mackey, D., Hogg, D. W., Lang, D. \& Goodman, J., 2013, PASP, 125, 306
\bibitem[\protect\citeauthoryear{Gilmore et al.}{2012}]{gilmore}
Gilmore, G., Randich, S., Asplund, M., et al., Msngr, 147, 25

%\bibitem[\protect\citeauthoryear{Jordi et al.}{2010}]{jordi}
%Jordi, C., Gebran, M., Carrasco, J., et al. 2010, A\&A, 523, 48

\bibitem[\protect\citeauthoryear{Kordopatis et al.}{2013}]{kordopatis2012}
Kordopatis, G., Gilmore, G., et al., 2013, AJ, 146, 134

\bibitem[\protect\citeauthoryear{Lindegren et al.}{2008}]{lindegren}
Lindegren, L., Babusiaux, C., Bailer-Jones, C., et al., in W. J. Jin, I. Platais, \& M. A. C. Perryman ed., IAU Symposium Vol. 248 of IAU Symposium, The Gaia mission: science, organization and present status. pp 217-223

\bibitem[\protect\citeauthoryear{Lindegren et al.}{2016}]{lindegren2016}
Lindegren, L., Lammers, U., Bastian, U., et al., 2016, A\&A, 595, A4

\bibitem[\protect\citeauthoryear{Luo et al.}{2015}]{luo}
Luo, A.-L., Zhao, Y.-H., Zhao, G., et al. 2015,, RAA, 15, 1095

\bibitem[\protect\citeauthoryear{Nordstrom et al.}{2004}]{nordstrom}
Nordström, B., Mayor, M., Andersen, J., et al. 2004, A\&A, 418, 989

\bibitem[\protect\citeauthoryear{McMilann}{2011}]{mcmillan}
McMillan, P., MNRAS, 414, 2446

\bibitem[\protect\citeauthoryear{Monari et al. }{2016}]{monari}
Monari, G., Kawata, D., Hunt, J., et al., 2016, MNRAS, 466, L113

%\bibitem[\protect\citeauthoryear{Robin et al.}{200?}]{robin}
%Robin, A., Reyle, C.. Derriere, S. \& Picaud, S., 2003, A\&A, 409, 523

\bibitem[\protect\citeauthoryear{Searle \& Zinn}{1978}]{searle}
Searle, L. \& Zinn, R. 1978, ApJ, 225, 357

\bibitem[\protect\citeauthoryear{Schonrich \& Binney}{2012}]{schon}
Schonrich, R., Binney, J., 2012, MNRAS, 419, 1546

\bibitem[\protect\citeauthoryear{Schonrich \& Binney}{2012}]{schon2012}
Schonrich, R. 2012, MNRAS, 427, 274

\bibitem[\protect\citeauthoryear{Smith et al.}{2009}]{smith}
Smith, M., Evans, E., et al., 2009, MNRAS, 399, 1223

\bibitem[\protect\citeauthoryear{Zasowski et al.}{2013}]{zasowski}
Zasowski, G., Frinchaboy, P., et al., 2013, AJ, 146, 81

\end{thebibliography}
